Probing the atmosphere of HD189733b with the Na I and K I lines

High spectral resolution transmission spectroscopy is a powerful tool to characterize exoplanet atmospheres. Especially for hot Jupiters, this technique is highly relevant, due to their high altitude absorption e.g. from resonant sodium (Na I) and potassium (K I) lines. We resolve the atmospheric K I-absorption on HD189733b with the aim to compare the resolved K I -line and previously obtained high resolution Na I-D-line observations with synthetic transmission spectra. The line profiles suggest atmospheric processes leading to a line broadening of the order of 10 km/s for the Na I-D-lines, and only a few km/s for the K I-line. The investigation hints that either the atmosphere of HD189733b lacks a significant amount of K I or the alkali lines probe different atmospheric regions with different temperature, which could explain the differences we see in the resolved absorption lines.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
